Compilation of selective pulse network on liquid-state nuclear magnetic resonance system

In creating a large-scale quantum information processor, the ability to construct control pulses for implementing an arbitrary quantum circuit in a scalable manner is an important requirement. For liquid-state nuclear magnetic resonance (NMR) quantum computing, a circuit is generally realized through a sequence of selective soft pulses, in which various control imperfections exist and are to be corrected. In this work, we present a comprehensive analysis of the errors arisen in a selective pulse network by using the zeroth and first order average Hamiltonian theory. Effective correction rules are derived for adjusting important pulse parameters such as irradiation frequencies, rotational angles and transmission phases of the selective pulses to increase the control fidelity. Simulations show that applying our compilation procedure for a given circuit is efficient and can greatly reduce the error accumulation.

==> 180sigma2.txt <==
-2500	0.9999773826009791
-2475	0.9995817335056355
-2450	0.9986670859965031
-2425	0.9972154819916204
-2400	0.9952158899491205
-2375	0.9926646240294055
-2350	0.9895656756693322
-2325	0.9859309499749882
-2300	0.9817804003551445
-2275	0.9771420559462296
-2250	0.9720519376104726
-2225	0.9665538596083271
-2200	0.9606991154389473
-2175	0.954546047793857
-2150	0.9481595040599111
-2125	0.9416101803223207
-2100	0.9349738583365008
-2075	0.928330541440878
-2050	0.9217634968517854
-2025	0.9153582131966999
-2000	0.9092012834851169
-1975	0.9033792249677801
-1950	0.8979772484778834
-1925	0.8930779908653463
-1900	0.8887602250113317
-1875	0.8850975626315788
-1850	0.8821571656306766
-1825	0.8799984821451035
-1800	0.8786720236016148
-1775	0.8782181991134084
-1750	0.8786662233346112
-1725	0.8800331134927886
-1700	0.8823227907192602
-1675	0.8855253000014169
-1650	0.8896161620953122
-1625	0.8945558695678167
-1600	0.900289537796781
-1575	0.9067467202561708
-1550	0.91384139576664
-1525	0.9214721336162979
-1500	0.9295224405705594
-1475	0.9378612918136808
-1450	0.9463438458191864
-1425	0.9548123410553799
-1400	0.9630971703180304
-1375	0.9710181263703941
-1350	0.9783858104849891
-1325	0.9850031934471462
-1300	0.9906673166214159
-1275	0.9951711188229779
-1250	0.9983053730001157
-1225	0.9998607151426417
-1200	0.9996297464063142
-1175	0.9974091882028606
-1150	0.9930020689676479
-1125	0.9862199204963786
-1100	0.9768849611521409
-1075	0.9648322428944924
-1050	0.9499117389809235
-1025	0.931990349342937
-1000	0.9109538010461196
-975	0.8867084219051842
-950	0.859182766237107
-925	0.828329072891596
-900	0.794124537088735
-875	0.7565723792057926
-850	0.7157026954746921
-825	0.671573077560246
-800	0.6242689901669646
-775	0.5739038981478943
-750	0.5206191370370532
-725	0.4645835234736685
-700	0.40599270460296755
-675	0.3450682481982077
-650	0.28205647792183314
-625	0.21722706080199186
-600	0.15087135661413004
-575	0.08330054139735715
-550	0.014843519773259983
-525	-0.05415535695686577
-500	-0.12333874780775983
-475	-0.1923389330982774
-450	-0.2607805565625301
-425	-0.3282834741701943
-400	-0.3944656839400915
-375	-0.45894630998730723
-350	-0.5213486132715508
-325	-0.5813030010232514
-300	-0.638450006620751
-275	-0.6924432117811327
-250	-0.7429520833086121
-225	-0.789664697316144
-200	-0.8322903247911559
-175	-0.870561853606973
-150	-0.9042380235743346
-125	-0.9331054528683125
-100	-0.956980436136365
-75	-0.9757104967728849
-50	-0.9891756782115818
-25	-0.9972895616147167
0	-1.0000000000000013
25	-0.9972895616147167
50	-0.9891756782115818
75	-0.9757104967728849
100	-0.956980436136365
125	-0.9331054528683125
150	-0.9042380235743346
175	-0.870561853606973
200	-0.8322903247911559
225	-0.789664697316144
250	-0.7429520833086121
275	-0.6924432117811327
300	-0.638450006620751
325	-0.5813030010232514
350	-0.5213486132715508
375	-0.45894630998730723
400	-0.3944656839400915
425	-0.3282834741701943
450	-0.2607805565625301
475	-0.1923389330982774
500	-0.12333874780775983
525	-0.05415535695686577
550	0.014843519773259983
575	0.08330054139735715
600	0.15087135661413004
625	0.21722706080199186
650	0.28205647792183314
675	0.3450682481982077
700	0.40599270460296755
725	0.4645835234736685
750	0.5206191370370532
775	0.5739038981478943
800	0.6242689901669646
825	0.671573077560246
850	0.7157026954746921
875	0.7565723792057926
900	0.794124537088735
925	0.828329072891596
950	0.859182766237107
975	0.8867084219051842
1000	0.9109538010461196
1025	0.931990349342937
1050	0.9499117389809235
1075	0.9648322428944924
1100	0.9768849611521409
1125	0.9862199204963786
1150	0.9930020689676479
1175	0.9974091882028606
1200	0.9996297464063142
1225	0.9998607151426417
1250	0.9983053730001157
1275	0.9951711188229779
1300	0.9906673166214159
1325	0.9850031934471462
1350	0.9783858104849891
1375	0.9710181263703941
1400	0.9630971703180304
1425	0.9548123410553799
1450	0.9463438458191864
1475	0.9378612918136808
1500	0.9295224405705594
1525	0.9214721336162979
1550	0.91384139576664
1575	0.9067467202561708
1600	0.900289537796781
1625	0.8945558695678167
1650	0.8896161620953122
1675	0.8855253000014169
1700	0.8823227907192602
1725	0.8800331134927886
1750	0.8786662233346112
1775	0.8782181991134084
1800	0.8786720236016148
1825	0.8799984821451035
1850	0.8821571656306766
1875	0.8850975626315788
1900	0.8887602250113317
1925	0.8930779908653463
1950	0.8979772484778834
1975	0.9033792249677801
2000	0.9092012834851169
2025	0.9153582131966999
2050	0.9217634968517854
2075	0.928330541440878
2100	0.9349738583365008
2125	0.9416101803223207
2150	0.9481595040599111
2175	0.954546047793857
2200	0.9606991154389473
2225	0.9665538596083271
2250	0.9720519376104726
2275	0.9771420559462296
2300	0.9817804003551445
2325	0.9859309499749882
2350	0.9895656756693322
2375	0.9926646240294055
2400	0.9952158899491205
2425	0.9972154819916204
2450	0.9986670859965031
2475	0.9995817335056355
2500	0.9999773826009791

==> 180sigma3.txt <==
-2500	0.9996025714863277
-2475	0.9991036205479062
-2450	0.9984094813051658
-2425	0.9975331537417484
-2400	0.9964946288845329
-2375	0.9953204784767495
-2350	0.994043195816243
-2325	0.9927002994615697
-2300	0.9913332200392477
-2275	0.9899859986033774
-2250	0.9887038326237294
-2225	0.9875315124353847
-2200	0.9865117966179813
-2175	0.9856837790544435
-2150	0.9850813031526438
-2125	0.9847314797448182
-2100	0.9846533644017397
-2075	0.9848568472602937
-2050	0.985341803965963
-2025	0.9860975500398885
-2000	0.9871026330140074
-1975	0.988324987216064
-1950	0.9897224653619263
-1925	0.9912437494070377
-1900	0.9928296307447084
-1875	0.9944146371746768
-1850	0.995928971480293
-1825	0.9973007143428319
-1800	0.9984582330816067
-1775	0.999332727725885
-1750	0.9998608375624137
-1725	0.9999872248915653
-1700	0.9996670485504608
-1675	0.9988682380535702
-1650	0.9975734801261217
-1625	0.9957818330585941
-1600	0.9935098907093097
-1575	0.9907924270655925
-1550	0.9876824638988295
-1525	0.9842507179924785
-1500	0.9805844003854947
-1475	0.9767853576871798
-1450	0.9729675643512135
-1425	0.969253994362859
-1400	0.9657729205696787
-1375	0.9626537093217362
-1350	0.9600221966200679
-1325	0.9579957490425637
-1300	0.9566781277843623
-1275	0.9561542867119821
-1250	0.956485244931197
-1225	0.9577031806195475
-1200	0.9598068954630239
-1175	0.9627577977403186
-1150	0.9664765467903882
-1125	0.9708404922598115
-1100	0.9756820282409778
-1075	0.9807879653761917
-1050	0.9859000035186541
-1025	0.9907163640122412
-1000	0.9948946145767248
-975	0.9980556917439296
-950	0.9997890964346585
-925	0.9996592083023567
-900	0.9972126346396827
-875	0.9919864807115932
-850	0.9835174011036907
-825	0.9713512667982556
-800	0.9550532609125586
-775	0.9342181979941799
-750	0.9084808480286577
-725	0.8775260373428456
-700	0.8410982947425938
-675	0.7990108127439848
-650	0.7511535007540653
-625	0.6974999195048759
-600	0.6381129037833319
-575	0.5731487032330262
-550	0.5028594983069735
-525	0.4275941797750048
-500	0.3477973148790614
-475	0.2640062605319624
-450	0.17684642303956846
-425	0.087024703805866
-400	-0.004678789570646935
-375	-0.09742064842059708
-350	-0.1903055288770326
-325	-0.28239878874165014
-300	-0.37274017493843326
-275	-0.46035831490236634
-250	-0.5442857440751838
-225	-0.6235741861293531
-200	-0.697309793041087
-175	-0.7646280489683365
-150	-0.8247280451957717
-125	-0.876885843168966
-100	-0.9204666586833311
-75	-0.9549356222972758
-50	-0.9798668985396207
-25	-0.9949509788787443
0	-1.000000000000001
25	-0.9949509788787443
50	-0.9798668985396207
75	-0.9549356222972758
100	-0.9204666586833311
125	-0.876885843168966
150	-0.8247280451957717
175	-0.7646280489683365
200	-0.697309793041087
225	-0.6235741861293531
250	-0.5442857440751838
275	-0.46035831490236634
300	-0.37274017493843326
325	-0.28239878874165014
350	-0.1903055288770326
375	-0.09742064842059708
400	-0.004678789570646935
425	0.087024703805866
450	0.17684642303956846
475	0.2640062605319624
500	0.3477973148790614
525	0.4275941797750048
550	0.5028594983069735
575	0.5731487032330262
600	0.6381129037833319
625	0.6974999195048759
650	0.7511535007540653
675	0.7990108127439848
700	0.8410982947425938
725	0.8775260373428456
750	0.9084808480286577
775	0.9342181979941799
800	0.9550532609125586
825	0.9713512667982556
850	0.9835174011036907
875	0.9919864807115932
900	0.9972126346396827
925	0.9996592083023567
950	0.9997890964346585
975	0.9980556917439296
1000	0.9948946145767248
1025	0.9907163640122412
1050	0.9859000035186541
1075	0.9807879653761917
1100	0.9756820282409778
1125	0.9708404922598115
1150	0.9664765467903882
1175	0.9627577977403186
1200	0.9598068954630239
1225	0.9577031806195475
1250	0.956485244931197
1275	0.9561542867119821
1300	0.9566781277843623
1325	0.9579957490425637
1350	0.9600221966200679
1375	0.9626537093217362
1400	0.9657729205696787
1425	0.969253994362859
1450	0.9729675643512135
1475	0.9767853576871798
1500	0.9805844003854947
1525	0.9842507179924785
1550	0.9876824638988295
1575	0.9907924270655925
1600	0.9935098907093097
1625	0.9957818330585941
1650	0.9975734801261217
1675	0.9988682380535702
1700	0.9996670485504608
1725	0.9999872248915653
1750	0.9998608375624137
1775	0.999332727725885
1800	0.9984582330816067
1825	0.9973007143428319
1850	0.995928971480293
1875	0.9944146371746768
1900	0.9928296307447084
1925	0.9912437494070377
1950	0.9897224653619263
1975	0.988324987216064
2000	0.9871026330140074
2025	0.9860975500398885
2050	0.985341803965963
2075	0.9848568472602937
2100	0.9846533644017397
2125	0.9847314797448182
2150	0.9850813031526438
2175	0.9856837790544435
2200	0.9865117966179813
2225	0.9875315124353847
2250	0.9887038326237294
2275	0.9899859986033774
2300	0.9913332200392477
2325	0.9927002994615697
2350	0.994043195816243
2375	0.9953204784767495
2400	0.9964946288845329
2425	0.9975331537417484
2450	0.9984094813051658
2475	0.9991036205479062
2500	0.9996025714863277

==> 180sigma4.txt <==
-2500	0.9998492053740955
-2475	0.9997097267109876
-2450	0.9995327480679776
-2425	0.9993272756302616
-2400	0.9991044916003805
-2375	0.9988771228035715
-2350	0.99865868387497
-2325	0.9984626379912274
-2300	0.9983015252339851
-2275	0.9981861129624889
-2250	0.9981246236298202
-2225	0.9981220930868665
-2200	0.9981799065680628
-2175	0.9982955504439786
-2150	0.9984626058701929
-2125	0.9986709962663955
-2100	0.9989074849008734
-2075	0.9991564026371862
-2050	0.9994005701074382
-2025	0.9996223642192967
-2000	0.9998048669560493
-1975	0.9999330257677876
-1950	0.9999947502003348
-1925	0.9999818692834634
-1900	0.9998908788684602
-1875	0.9997234175568557
-1850	0.9994864237918558
-1825	0.9991919444966615
-1800	0.9988565864693818
-1775	0.9985006244776424
-1750	0.9981468033462977
-1725	0.9978188938882173
-1700	0.9975400828380137
-1675	0.9973312935967682
-1650	0.9972095462935588
-1625	0.9971864713353602
-1600	0.9972670894530544
-1575	0.9974489628092797
-1550	0.9977218059603887
-1525	0.9980676227334297
-1500	0.9984614061941696
-1475	0.9988724050632045
-1450	0.999265922777639
-1425	0.9996055767985481
-1400	0.9998559078545038
-1375	0.9999851938396307
-1350	0.9999682933033458
-1325	0.9997893210179549
-1300	0.9994439448886385
-1275	0.9989410910189774
-1250	0.99830385314201
-1225	0.9975694243980486
-1200	0.9967879034961471
-1175	0.9960198728957195
-1150	0.995332702390838
-1125	0.9947955953504348
-1100	0.9944734642761177
-1075	0.9944197942318149
-1050	0.9946687236779282
-1025	0.9952266387133406
-1000	0.996063635066588
-975	0.9971052489064572
-950	0.9982248895066845
-925	0.9992374213441801
-900	0.9998943383281723
-875	0.9998809473300918
-850	0.9988159316762824
-825	0.9962535983936494
-800	0.9916890273510466
-775	0.984566238552138
-750	0.9742893791269885
-725	0.9602368082227939
-700	0.9417778308076423
-675	0.9182917055989384
-650	0.8891884333436106
-625	0.8539307249219092
-600	0.8120564593653479
-575	0.7632008745152298
-550	0.7071176916137651
-525	0.6436983626024168
-500	0.5729886471927434
-475	0.49520177655324077
-450	0.41072754111144905
-425	0.3201367495920308
-400	0.2241806418220093
-375	0.12378499468953416
-350	0.020038833580482723
-325	-0.08582215554419648
-300	-0.19243723229234524
-275	-0.2983467630322243
-250	-0.4020223029650485
-225	-0.501899811791176
-200	-0.596415086708456
-175	-0.6840403970962359
-150	-0.7633212398183777
-125	-0.8329121057329355
-100	-0.8916101584232305
-75	-0.9383857755629974
-50	-0.9724089903695514
-25	-0.9930709924695326
0	-1.0000000000000009
25	-0.9930709924695326
50	-0.9724089903695514
75	-0.9383857755629974
100	-0.8916101584232305
125	-0.8329121057329355
150	-0.7633212398183777
175	-0.6840403970962359
200	-0.596415086708456
225	-0.501899811791176
250	-0.4020223029650485
275	-0.2983467630322243
300	-0.19243723229234524
325	-0.08582215554419648
350	0.020038833580482723
375	0.12378499468953416
400	0.2241806418220093
425	0.3201367495920308
450	0.41072754111144905
475	0.49520177655324077
500	0.5729886471927434
525	0.6436983626024168
550	0.7071176916137651
575	0.7632008745152298
600	0.8120564593653479
625	0.8539307249219092
650	0.8891884333436106
675	0.9182917055989384
700	0.9417778308076423
725	0.9602368082227939
750	0.9742893791269885
775	0.984566238552138
800	0.9916890273510466
825	0.9962535983936494
850	0.9988159316762824
875	0.9998809473300918
900	0.9998943383281723
925	0.9992374213441801
950	0.9982248895066845
975	0.9971052489064572
1000	0.996063635066588
1025	0.9952266387133406
1050	0.9946687236779282
1075	0.9944197942318149
1100	0.9944734642761177
1125	0.9947955953504348
1150	0.995332702390838
1175	0.9960198728957195
1200	0.9967879034961471
1225	0.9975694243980486
1250	0.99830385314201
1275	0.9989410910189774
1300	0.9994439448886385
1325	0.9997893210179549
1350	0.9999682933033458
1375	0.9999851938396307
1400	0.9998559078545038
1425	0.9996055767985481
1450	0.999265922777639
1475	0.9988724050632045
1500	0.9984614061941696
1525	0.9980676227334297
1550	0.9977218059603887
1575	0.9974489628092797
1600	0.9972670894530544
1625	0.9971864713353602
1650	0.9972095462935588
1675	0.9973312935967682
1700	0.9975400828380137
1725	0.9978188938882173
1750	0.9981468033462977
1775	0.9985006244776424
1800	0.9988565864693818
1825	0.9991919444966615
1850	0.9994864237918558
1875	0.9997234175568557
1900	0.9998908788684602
1925	0.9999818692834634
1950	0.9999947502003348
1975	0.9999330257677876
2000	0.9998048669560493
2025	0.9996223642192967
2050	0.9994005701074382
2075	0.9991564026371862
2100	0.9989074849008734
2125	0.9986709962663955
2150	0.9984626058701929
2175	0.9982955504439786
2200	0.9981799065680628
2225	0.9981220930868665
2250	0.9981246236298202
2275	0.9981861129624889
2300	0.9983015252339851
2325	0.9984626379912274
2350	0.99865868387497
2375	0.9988771228035715
2400	0.9991044916003805
2425	0.9993272756302616
2450	0.9995327480679776
2475	0.9997097267109876
2500	0.9998492053740955
